Three Applications of Entropy to Gerrymandering

This preprint is an exploration in how a single mathematical idea - entropy - can be applied to redistricting in a number of ways. It's meant to be read not so much as a call to action for entropy, but as a case study illustrating one of the many ways math can inform our thinking on redistricting problems. This preprint was prepared as a chapter in the forthcoming edited volume Political Geometry, an interdisciplinary collection of essays on redistricting. (mggg.org/gerrybook)

==> GuthNiehWeighill/MattinglyXY.csv <==
i,X,Y,label
0,0.26888349175759724,0.4866926314020208,a
1,-1.3599160926513107,-0.31141162921554777,a
2,-0.6329692614438153,-0.9443880284968138,a
3,0.6675680881077832,-0.13135999425505224,b
4,-0.9912935626452347,0.0663522509875733,b
5,0.4432701878283906,-0.7307073638931703,b
6,-0.40428931684064645,-0.7798096745472478,b
7,0.004296566564400192,-0.9045193920793436,b
8,1.0042821423983193,-0.07391470901653134,b
9,-0.6003124890139968,-0.6885045548857879,b
10,0.7113381222023618,0.7321475527368309,b
11,0.888981082107675,0.2028775659096051,b
12,0.4364940686291466,-0.3252700550321934,b
13,0.11702225921677271,0.6457771613772946,b
14,-0.1835731306820797,-0.9306704070217485,b
15,-0.2714980605087773,0.9458931889586546,b
16,-0.05054961000130875,0.2035898990404261,b
17,-0.5394578509621725,0.7742578674571581,b
18,1.000941867331059,0.05729259723259399,b
19,-0.05595457567010777,0.9148146700903982,b
20,-0.9246591447721193,0.44595105345798736,b
21,0.9962005224858501,-0.516481453067117,b
22,-0.25001213012264945,0.7441477907954719,b
23,0.29797763226729307,-0.9920518954712125,b
24,-0.6081641001060581,-0.09459377581643391,b
25,-0.9565937091734779,-0.0857050021416244,b
26,-0.6617750000491367,0.4996988355618594,b
27,0.0803896889973917,1.0991404021685107,b
28,-0.6734039427206965,0.4044451038979638,b
29,0.18864607731960234,-0.14770738941691816,b
30,0.4968545628353275,0.355319903821267,b
31,-0.08327797794483564,0.6024136614938067,b
32,-0.002694764187144457,-0.5296876415383696,b
33,-0.7987011488634785,-0.6821324850837023,b
34,-0.812296177500895,0.15139878325088169,b
35,0.4319738352302877,0.24658055945485027,b
36,0.7028013201091677,-0.31442714408251365,b
37,-0.10593324501529833,0.42482078783973903,b
38,0.8501838252668027,0.6363938739207804,b
39,0.6197787550739919,-0.610882716353052,b
40,0.39481507781831654,-0.10696380997828425,b
41,-0.9547295093883996,-0.5120143448134072,b
42,0.24389903345541009,-0.3132777499083544,b
43,-0.45742438920006906,0.038059488006425356,b
44,0.5314643877085637,-0.43354881600582423,b
45,-0.38216510201672976,1.001529730877552,b
46,-0.38544252705976706,0.5086197669479126,b
47,-0.05900503723392662,-0.8189534499901168,b
48,0.6007967435917779,-0.7602710846164371,b
49,0.6814569915728987,0.3215578094673591,b
50,0.7511631728531691,0.019385648833520955,b
51,1.0864063375009831,-0.24599571051173538,b
52,-0.7313616782737765,0.7931664680561035,b
53,-0.37153846319168154,-0.6512799399797049,b
54,-0.016166763717539986,-0.3481747977964563,b
55,0.17215969204021064,-0.6771401563172864,b
56,0.1560064976865315,-1.0739710234786786,b
57,-0.4373003167150846,0.7811017118451025,b
58,-0.9443183439413124,-0.2570784524271147,b
59,0.5902611114508418,0.5407468674729377,b
60,-0.7238613228226255,0.6043592296081891,b
61,-0.2786694330923126,-0.2721614699349667,b
62,-0.9916779240695628,0.32052996482497315,b
63,0.06285984372660806,-0.7691738789464134,b
64,0.46742015784137986,0.8402498013984648,b
65,0.1869693263440284,0.38550400728040174,b
66,-0.03328235357090985,0.060111294395346154,b
67,-0.23369512665530873,-0.009592490861692712,b
68,0.594303759844919,0.7364367102900417,b
69,0.3686523652686098,0.7009505583516363,b
70,0.1991692314371018,0.10160776995365374,b
71,0.49562631514785466,0.0010426546688580378,b
72,-0.7762732227589605,0.2254705719304556,b
73,0.7952427100779462,-0.5771211144068779,b
74,0.26607714972302016,-0.5166040487072229,b
75,0.0309053015058012,0.4426075875014195,b
76,-0.14912352391209446,-0.7376266285725269,b
77,0.1385606961000439,0.9277711300118088,b
78,-0.7754642435471231,-0.4860545546242657,b
79,-0.7344802010387561,0.002395359085122159,b
80,0.4704422923470091,-0.8827194780884959,b
81,-0.2758782611081396,-0.45815864344051555,b
82,-0.6787159514341368,-0.36425789641699746,b
83,0.25465127017422756,-0.8190158106450736,b
84,-0.5254231053390054,-0.2621725452860803,b
85,-0.15674402677878035,0.9641501300995665,b
86,0.9766527926285291,0.3504053216525844,b
87,0.32336510606099206,0.8740957836587212,b
88,-0.496792116343379,0.3682635687198713,b
89,-0.035273743712100625,-0.14455802414734398,b
90,1.0166387146100064,0.43417312227254234,b
91,-0.5584227591714683,-0.4846818827430762,b
92,0.6922355110794698,0.1857431679651732,b
93,0.928300325427922,-0.2585153675979619,b
94,0.2667013738657892,1.008842977695058,b
95,0.7033490300633252,-0.44337300970772575,b
96,-0.4486923397507666,0.20921799204060937,b
97,-0.35735341773734725,-0.9289474588826437,b
98,-0.2897195017617768,0.31314948749415705,b
99,-0.42811282998873157,-0.2936230731602368,b


==> GuthNiehWeighill/recomXY.csv <==
i,label,X,Y
0,a,-0.3016977130012459,0.8569536782410152
1,a,-1.3728647994780807,0.5334155979378844
2,a,-0.9919074753626237,0.7638483189906085
3,b,0.5175627134771509,0.31074752094937197
4,b,0.23270598450392602,0.08758392910705792
5,b,0.14047649830940534,0.9125001363397042
6,b,0.2666396188660996,1.0479896108801214
7,b,0.8088484661546081,0.4477192541452839
8,b,0.9712115690677898,0.24446391247623794
9,b,0.9301393765270661,0.4006090648380342
10,b,0.2328479820079857,0.43810118465794723
11,b,-0.03742122206036411,0.7592718957552507
12,b,0.8409262139805412,0.12030403611622463
13,b,0.33579633409651993,0.2864636834106825
14,b,0.2905222442153798,-0.7094220063753105
15,b,0.7582094628468623,0.5904833058811607
16,b,-0.6242718541117155,0.7467717760528793
17,b,-0.9885894811769947,-0.4161544991399908
18,b,-1.0758306931042216,-0.3231584081920418
19,b,0.6356445656986239,-0.2461431729533097
20,b,-0.2104130406315014,-0.5850745041232885
21,b,0.2837101352001285,-0.8758691330822314
22,b,0.5940247397663765,-0.6963260222003238
23,b,-1.0305256330183898,0.024681731326717655
24,b,0.1038793592109595,-0.7646865734268959
25,b,-0.2517395468193912,-0.42023686409333855
26,b,-0.63912150931092,-0.7116387569098812
27,b,-0.9523582015037039,0.2037936167649581
28,b,-0.7169966294190142,0.5018627950427412
29,b,1.0272162050937395,0.1343567912977783
30,b,0.6690285752519948,-0.061839981549673455
31,b,0.5997102514547554,0.13457500248093873
32,b,0.271960986949595,-0.09816525654634467
33,b,-0.07070502689285407,0.014370627338741488
34,b,0.7600609230662408,-0.4312671561953406
35,b,0.7085555160968003,-0.8517259019769517
36,b,-0.8218798284319108,0.10290995773771267
37,b,-0.623441532621638,0.12554555290262923
38,b,-0.38722099590466363,-0.854830146085926
39,b,-0.43688066299071,-0.5034103724936511
40,b,-0.8038899679553623,-0.5618415526503117
41,b,-0.10753653703934955,-0.9444979463142129
42,b,-0.2395970322797765,0.22042839650642326
43,b,-0.3738841706756095,-0.1312784824443678
44,b,1.0622829936296443,-0.16027223493867224
45,b,0.45938021610625984,-0.25771260782067057
46,b,0.9079076749068028,-0.0476893782779096
47,b,-0.433778671590136,0.1731907903725175
48,b,-0.589363072196835,-0.8255267213983679
49,b,-0.25602570209927816,-0.8232164025925787
50,b,-0.6191928792620888,-0.31247270139364036
51,b,0.5679650999229763,-0.4783703144157098
52,b,-0.2079917214522992,-0.1723593123156672
53,b,-0.011810957039452268,-0.9933534159388961
54,b,-0.7913000793462386,-0.7075945419712059
55,b,-0.6160122522637226,-0.1191959901602031
56,b,0.11443997772148516,-0.5742358908446322
57,b,0.14412346752690877,-0.3966987156018349
58,b,0.45053234500930944,-0.6479536048522192
59,b,0.38283120705137286,-0.39583527400810087
60,b,0.5523587153676259,-0.9518996628439221
61,b,-0.052486964163362154,-0.2736417117260988
62,b,0.08531256845185124,-0.07136664823906826
63,b,0.3949300267447756,0.9379522785901245
64,b,-0.23596841097553312,0.6868455946076797
65,b,-0.3985775598872477,0.6012730533747533
66,b,-0.9176919889381897,-0.18566822549445147
67,b,-0.773433121145199,-0.2862159221666351
68,b,0.11044665056858319,-1.0001618031132973
69,b,-0.06906781100261139,-0.6695684367061208
70,b,-0.4519230440109694,-0.7256385955303357
71,b,-0.6175369877600664,-0.4854611975394703
72,b,0.34939722199634704,-0.9910530979658512
73,b,0.6127543903918722,0.6131049434752559
74,b,-0.8403897412156849,0.42401766247978667
75,b,-0.7476291072313059,0.3161430025365823
76,b,-0.2626457507755005,-1.1395738259716122
77,b,-0.25490559896026016,0.3753538148722867
78,b,-0.029111880461910506,0.5230744284961117
79,b,0.5007986064075486,0.8242184108546152
80,b,0.42250294316757797,0.5959937747954787
81,b,-0.47184766620946794,0.762498092119483
82,b,-0.6100488760816937,0.6233140808497388
83,b,0.27413298822945675,0.8316611309897103
84,b,0.0023574867171183814,0.9421112995257709
85,b,-0.18180697950660066,0.8827592481734083
86,b,-0.4238044924109942,0.9048153868520471
87,b,-0.48590504081491526,0.44846093756623595
88,b,0.14481400622446405,0.3165142553033849
89,b,-0.13535050101439158,1.1247427589897583
90,b,0.5854757677580363,0.7711131699869368
91,b,0.9905448130048415,-0.4547921456993519
92,b,0.7262351700186139,0.2748765093693016
93,b,-0.03624522071090264,0.21281120801854156
94,b,0.8395584596712365,-0.20581913818726302
95,b,0.1546233927738918,0.6675688095210833
96,b,0.7657183958470418,0.7736145832941717
97,b,1.0156699999046248,-0.36385610569966775
98,b,0.7772290285551284,-0.6376956960972578
99,b,-0.7933757032010479,-0.07531454592876195

